A Dual Active-Set Solver for Embedded Quadratic Programming Using Recursive LDL' Updates

In this paper we present a dual active-set solver for quadratic programming which has properties suitable for use in embedded model predictive control applications. In particular, the solver is efficient, can easily be warm-started, and is simple to code. Moreover, the exact worst-case computational complexity of the solver can be determined offline and, by using outer proximal-point iterations, ill-conditioned problems can be handled in a robust manner.

==> data/MPC/HPIPM.dat <==
horizon wc avg
   5.0000000e+00   2.2000000e-02   1.5965000e-05
   6.0000000e+00   2.9000000e-02   1.9790000e-05
   7.0000000e+00   3.2000000e-02   2.2085000e-05
   8.0000000e+00   3.8000000e-02   2.5590000e-05
   9.0000000e+00   3.8000000e-02   2.7105000e-05
   1.0000000e+01   4.5000000e-02   3.2265000e-05
   1.1000000e+01   5.2000000e-02   3.4385000e-05
   1.2000000e+01   6.0000000e-02   3.9975000e-05
   1.3000000e+01   6.4000000e-02   4.2945000e-05
   1.4000000e+01   7.4000000e-02   4.9415000e-05
   1.5000000e+01   7.9000000e-02   5.2250000e-05
   1.6000000e+01   9.1000000e-02   6.0310000e-05
   1.7000000e+01   9.4000000e-02   6.2195000e-05
   1.8000000e+01   1.0800000e-01   7.1795000e-05
   1.9000000e+01   1.1300000e-01   7.5385000e-05
   2.0000000e+01   1.2900000e-01   8.5885000e-05
   2.1000000e+01   1.3400000e-01   8.9190000e-05
   2.2000000e+01   1.5100000e-01   1.0094000e-04
   2.3000000e+01   1.5700000e-01   1.0471500e-04
   2.4000000e+01   1.7600000e-01   1.1794000e-04
   2.5000000e+01   1.8400000e-01   1.2336500e-04
   2.6000000e+01   2.0800000e-01   1.4013500e-04
   2.7000000e+01   2.1400000e-01   1.4504500e-04
   2.8000000e+01   2.4200000e-01   1.6513000e-04
   2.9000000e+01   3.1500000e-01   1.7528000e-04
   3.0000000e+01   5.1700000e-01   2.1326500e-04


==> data/MPC/Jdiffs.dat <==
horizon daqp daqpprox osqp qpkwik hpipm qpoases
   5.0000000e+00   0.0000000e+00  -3.5892630e+00   3.9037499e+00  -5.6133206e-06   1.8499602e+00  -5.0748674e-06
   6.0000000e+00   0.0000000e+00  -3.5912380e+00   3.8562733e+00   2.2223726e-06   1.8114036e+00   3.2773917e-06
   7.0000000e+00   0.0000000e+00  -3.5787768e+00   3.8408794e+00   4.0517618e-05   1.7992433e+00   3.4399176e-05
   8.0000000e+00   0.0000000e+00  -3.5803396e+00   3.8414930e+00  -4.0789049e-05   1.6760153e+00  -3.8338200e-05
   9.0000000e+00   0.0000000e+00  -3.5074641e+00   3.8470219e+00  -8.5942573e-06   1.7096422e+00  -1.4318700e-05
   1.0000000e+01   0.0000000e+00  -3.4705626e+00   3.8552615e+00   4.2196220e-06   1.6638002e+00  -5.7782212e-05
   1.1000000e+01   0.0000000e+00  -3.4643320e+00   3.8688815e+00  -2.9892397e-04   1.7557706e+00  -2.9909805e-04
   1.2000000e+01   0.0000000e+00  -3.4355226e+00   3.8817494e+00   6.0411672e-05   1.6395122e+00   6.8574361e-05
   1.3000000e+01   0.0000000e+00  -3.5423051e+00   3.8866296e+00  -2.7400023e-03   1.7280472e+00  -2.8055189e-03
   1.4000000e+01   0.0000000e+00  -3.4729550e+00   3.8958398e+00  -6.9713752e-03   1.7632097e+00  -7.0401172e-03
   1.5000000e+01   0.0000000e+00  -3.5221037e+00   3.9014664e+00  -3.6185808e-03   1.7151810e+00  -3.4702830e-03
   1.6000000e+01   0.0000000e+00  -3.5365251e+00   3.9100656e+00  -2.0147242e-02   1.7001567e+00  -2.0903116e-02
   1.7000000e+01   0.0000000e+00  -3.5922766e+00   3.9224377e+00  -1.5334964e-03   1.6951566e+00  -2.6412962e-02
   1.8000000e+01   0.0000000e+00  -3.3444765e+00   3.9372086e+00   2.6323605e-01   1.6292704e+00  -3.4383595e-03
   1.9000000e+01   0.0000000e+00  -3.1419550e+00   3.9505721e+00   9.4083199e-01   1.5543014e+00  -6.5831661e-02
   2.0000000e+01   0.0000000e+00  -3.3668638e+00   3.9555532e+00   2.6771364e+00   1.5103434e+00  -2.5387983e-01
   2.1000000e+01   0.0000000e+00  -3.4615745e+00   3.9607880e+00   2.3679031e+00   1.5598664e+00  -5.0844307e-03
   2.2000000e+01   0.0000000e+00  -3.4038344e+00   3.9719095e+00   2.5536475e+00   1.6004616e+00  -1.8127936e-02
   2.3000000e+01   0.0000000e+00  -3.3662715e+00   3.9897832e+00   4.1611500e+00   1.6191002e+00  -1.2872478e-01
   2.4000000e+01   0.0000000e+00  -3.3382647e+00   4.0208241e+00   4.2032718e+00   1.6563225e+00  -4.6170292e-01
   2.5000000e+01   0.0000000e+00  -3.3890160e+00   4.0713904e+00   4.8228170e+00   9.4058712e-01  -1.5701010e+00
   2.6000000e+01   0.0000000e+00  -3.4390647e+00   4.1525758e+00   7.0058544e+00   4.0583579e-01  -1.4468894e+00
   2.7000000e+01   0.0000000e+00  -3.4396450e+00   4.2663449e+00   7.5005243e+00  -1.9479464e+00  -2.1114727e+00
   2.8000000e+01   0.0000000e+00  -3.5078621e+00   4.4177574e+00   7.8154715e+00  -3.3620097e-01  -1.6910299e+00
   2.9000000e+01   0.0000000e+00  -3.2941424e+00   4.5962070e+00   8.5251619e+00  -8.4254453e-01  -1.6684665e+00
   3.0000000e+01   0.0000000e+00  -3.4899876e+00   4.7951482e+00   9.0800003e+00  -1.9969960e+00  -1.9581430e+00


==> data/MPC/OSQP_MPC.dat <==
horizon wc avg
   5.0000000e+00   3.6715000e-02   2.6370750e-05
   6.0000000e+00   6.3995000e-02   3.2446990e-05
   7.0000000e+00   5.3754000e-02   3.8785925e-05
   8.0000000e+00   9.5887000e-02   4.6591235e-05
   9.0000000e+00   7.7044000e-02   5.4312020e-05
   1.0000000e+01   1.3245300e-01   6.3504095e-05
   1.1000000e+01   1.5655900e-01   7.4593060e-05
   1.2000000e+01   1.1963900e-01   8.4764545e-05
   1.3000000e+01   1.3574800e-01   9.6238825e-05
   1.4000000e+01   1.5369000e-01   1.0935442e-04
   1.5000000e+01   2.6111200e-01   1.2199963e-04
   1.6000000e+01   1.9176500e-01   1.3579366e-04
   1.7000000e+01   2.1602800e-01   1.5206617e-04
   1.8000000e+01   2.4039700e-01   1.6746061e-04
   1.9000000e+01   2.6447400e-01   1.8560016e-04
   2.0000000e+01   2.8898700e-01   2.0353041e-04
   2.1000000e+01   3.1320900e-01   2.2069617e-04
   2.2000000e+01   3.4597300e-01   2.4094824e-04
   2.3000000e+01   5.8265500e-01   2.6332730e-04
   2.4000000e+01   6.2757100e-01   2.8270592e-04
   2.5000000e+01   4.3978100e-01   3.0492889e-04
   2.6000000e+01   4.7699400e-01   3.2973882e-04
   2.7000000e+01   5.0642700e-01   3.5142271e-04
   2.8000000e+01   5.4979900e-01   3.7851111e-04
   2.9000000e+01   9.2129000e-01   4.0481526e-04
   3.0000000e+01   9.7866200e-01   4.2044459e-04


==> data/MPC/QPKWIK_MPC.dat <==
horizon wc avg
   5.0000000e+00   8.2000000e-02   4.8280000e-05
   6.0000000e+00   1.2100000e-01   6.6025000e-05
   7.0000000e+00   1.7400000e-01   8.9580000e-05
   8.0000000e+00   2.4400000e-01   1.1930500e-04
   9.0000000e+00   3.3100000e-01   1.5804000e-04
   1.0000000e+01   4.4600000e-01   2.0630000e-04
   1.1000000e+01   5.9600000e-01   2.6935000e-04
   1.2000000e+01   7.8800000e-01   3.4706500e-04
   1.3000000e+01   1.0320000e-00   4.3508500e-04
   1.4000000e+01   1.2600000e-00   5.3740500e-04
   1.5000000e+01   1.6760000e-00   6.7018000e-04
   1.6000000e+01   2.0760000e-00   8.4964500e-04
   1.7000000e+01   2.5350000e-00   1.0185800e-03
   1.8000000e+01   3.0600000e-00   1.2139500e-03
   1.9000000e+01   3.6590000e-00   1.4273050e-03
   2.0000000e+01   4.3600000e-00   1.6760500e-03
   2.1000000e+01   5.2750000e-00   1.9383600e-03
   2.2000000e+01   6.2980000e-00   2.3436650e-03
   2.3000000e+01   7.0400000e-00   2.5896000e-03
   2.4000000e+01   8.1520000e-00   2.9493600e-03
   2.5000000e+01   1.0505000e+01   3.7014350e-03
   2.6000000e+01   1.2021000e+01   4.1942750e-03
   2.7000000e+01   1.3733000e+01   4.6772350e-03
   2.8000000e+01   1.5705000e+01   5.2731600e-03
   2.9000000e+01   1.7626000e+01   5.8330650e-03
   3.0000000e+01   1.9527000e+01   6.4025250e-03


==> data/MPC/daqp_MPC.dat <==
horizon wc avg
   5.0000000e+00   2.4900000e-03   7.9482500e-07
   6.0000000e+00   2.6220000e-03   1.0498600e-06
   7.0000000e+00   3.5240000e-03   1.4348050e-06
   8.0000000e+00   4.8550000e-03   1.9036200e-06
   9.0000000e+00   6.2830000e-03   2.4824500e-06
   1.0000000e+01   7.7770000e-03   3.1097500e-06
   1.1000000e+01   9.9100000e-03   3.9371300e-06
   1.2000000e+01   1.2324000e-02   4.8473500e-06
   1.3000000e+01   1.5086000e-02   5.8763800e-06
   1.4000000e+01   1.8858000e-02   7.2167550e-06
   1.5000000e+01   2.2534000e-02   8.7518250e-06
   1.6000000e+01   2.7059000e-02   1.0355875e-05
   1.7000000e+01   3.1493000e-02   1.2091960e-05
   1.8000000e+01   3.6624000e-02   1.3967115e-05
   1.9000000e+01   4.4768000e-02   1.6943525e-05
   2.0000000e+01   5.1531000e-02   1.9368650e-05
   2.1000000e+01   5.8257000e-02   2.1825705e-05
   2.2000000e+01   6.3542000e-02   2.3446780e-05
   2.3000000e+01   7.1517000e-02   2.6274175e-05
   2.4000000e+01   8.1549000e-02   2.9279135e-05
   2.5000000e+01   9.2043000e-02   3.2468500e-05
   2.6000000e+01   1.0171100e-01   3.5922595e-05
   2.7000000e+01   1.1375600e-01   3.9505575e-05
   2.8000000e+01   1.2607700e-01   4.3158210e-05
   2.9000000e+01   1.3913400e-01   4.7125710e-05
   3.0000000e+01   1.5310900e-01   5.1136845e-05


==> data/MPC/daqp_prox_MPC.dat <==
horizon wc avg
   5.0000000e+00   1.0000000e-02   8.9700000e-06
   6.0000000e+00   1.6000000e-02   9.7300000e-06
   7.0000000e+00   1.5000000e-02   1.0015000e-05
   8.0000000e+00   1.6000000e-02   1.1345000e-05
   9.0000000e+00   1.9000000e-02   1.2445000e-05
   1.0000000e+01   1.9000000e-02   1.3505000e-05
   1.1000000e+01   2.2000000e-02   1.4945000e-05
   1.2000000e+01   2.6000000e-02   1.6660000e-05
   1.3000000e+01   2.9000000e-02   1.8015000e-05
   1.4000000e+01   3.2000000e-02   2.0110000e-05
   1.5000000e+01   3.8000000e-02   2.2520000e-05
   1.6000000e+01   4.3000000e-02   2.5065000e-05
   1.7000000e+01   4.9000000e-02   2.8115000e-05
   1.8000000e+01   5.5000000e-02   3.0730000e-05
   1.9000000e+01   6.4000000e-02   3.4940000e-05
   2.0000000e+01   7.2000000e-02   3.8135000e-05
   2.1000000e+01   8.0000000e-02   4.1730000e-05
   2.2000000e+01   8.6000000e-02   4.4575000e-05
   2.3000000e+01   1.0300000e-01   5.3425000e-05
   2.4000000e+01   1.1300000e-01   5.7940000e-05
   2.5000000e+01   1.2400000e-01   6.2610000e-05
   2.6000000e+01   1.3600000e-01   6.7500000e-05
   2.7000000e+01   1.5100000e-01   7.2655000e-05
   2.8000000e+01   1.6700000e-01   7.7785000e-05
   2.9000000e+01   1.8000000e-01   8.2940000e-05
   3.0000000e+01   1.9600000e-01   8.8390000e-05


==> data/MPC/qpOASES_MPC.dat <==
horizon wc avg
   5.0000000e+00   3.0040741e-02   1.8227100e-06
   6.0000000e+00   3.4093857e-02   2.2280216e-06
   7.0000000e+00   4.1007996e-02   2.4819374e-06
   8.0000000e+00   5.1021576e-02   3.0732155e-06
   9.0000000e+00   6.0081482e-02   3.3926964e-06
   1.0000000e+01   6.8187714e-02   4.0221214e-06
   1.1000000e+01   8.2969666e-02   4.6896935e-06
   1.2000000e+01   9.5129013e-02   5.1677227e-06
   1.3000000e+01   1.1014938e-01   5.9509277e-06
   1.4000000e+01   1.2803078e-01   6.7043304e-06
   1.5000000e+01   1.5211105e-01   7.5638294e-06
   1.6000000e+01   1.7094612e-01   8.4900856e-06
   1.7000000e+01   1.9907951e-01   9.9122524e-06
   1.8000000e+01   2.2506714e-01   1.0535717e-05
   1.9000000e+01   2.5510788e-01   1.1725426e-05
   2.0000000e+01   2.8991699e-01   1.3077259e-05
   2.1000000e+01   3.2901764e-01   1.4468431e-05
   2.2000000e+01   3.6692619e-01   1.5842915e-05
   2.3000000e+01   4.0817261e-01   1.7218590e-05
   2.4000000e+01   4.5704842e-01   1.8831491e-05
   2.5000000e+01   5.0616264e-01   2.0574331e-05
   2.6000000e+01   5.6290627e-01   2.2320747e-05
   2.7000000e+01   6.1702728e-01   2.4211407e-05
   2.8000000e+01   6.7901611e-01   2.6195049e-05
   2.9000000e+01   7.4696541e-01   2.8229952e-05
   3.0000000e+01   8.1491470e-01   3.0485392e-05


==> data/wc_err2.dat <==
cond nnls daqp nnls-prox daqp-prox
   1.0000000e+01   7.6788882e-14   6.2070428e-15   7.1558361e-13   7.1558074e-13
   1.0000000e+02   2.3647947e-11   1.8934274e-13   3.7511748e-12   3.7657140e-12
   1.0000000e+03   2.0348893e-09   2.1227809e-12   9.1611642e-12   7.7825747e-12
   1.0000000e+04   2.9134099e-07   2.2574758e-11   2.4107937e-11   1.4250523e-11
   1.0000000e+05   2.3242139e-05   2.2873057e-10   1.0462771e-10   1.0477169e-10
   1.0000000e+06   5.0043685e-02   2.5258245e-09   1.1747100e-10   1.0546477e-10
   1.0000000e+07   1.5012367e+00   4.6747182e-08   2.5929191e-10   2.1684064e-10
   1.0000000e+08   7.6027140e+04   2.9113209e-07   2.2636729e-10   2.2315770e-10
   1.0000000e+09   2.1043903e+07   4.4234804e-06   2.5771125e-10   2.5995152e-10
   1.0000000e+10   2.1896738e+00   3.8874147e-05   2.8287551e-10   1.6217074e-10


==> data/wc_time2.dat <==
cond nnls daqp nnls-prox daqp-prox
   1.0000000e+01   1.9360000   1.9230000   2.3210000   1.8610000
   1.0000000e+02   2.4660000   2.3960000   2.7490000   2.4560000
   1.0000000e+03   3.1850000   3.0860000   3.5450000   3.1410000
   1.0000000e+04   3.2000000   3.1080000   3.6750000   3.2620000
   1.0000000e+05   3.4950000   3.4960000   4.2230000   3.7120000
   1.0000000e+06   3.5440000   3.3180000   3.6720000   3.2170000
   1.0000000e+07   7.8420000   4.0630000   4.0620000   3.5560000
   1.0000000e+08   9.4220000   4.2040000   3.9780000   3.3320000
   1.0000000e+09   9.6510000   5.1910000   6.0080000   4.9990000
   1.0000000e+10   9.6690000   4.3330000   4.7920000   4.2460000

